Imaging of I Zw 18 by JWST: II. Spatially resolved star formation history

The blue compact dwarf galaxy I Zw 18 is one of the most metal-poor ($Z \sim 3% Z_{\sun}$) star-forming galaxies in the local Universe. Its evolutionary status has sparked debate within the astronomical community. We aim to investigate the stellar populations of I Zw 18 in the near-IR using JWST/NIRCam's high spatial resolution and sensitivity. Additionally, we aim to derive the galaxy's spatially resolved star formation history (SFH) over the last 1 Gyr and provide constraints for older epochs. We used DOLPHOT to measure positions and fluxes of point sources in the F115W and F200W filters' images of I Zw 18. To derive I Zw 18's SFH, we applied the color-magnitude diagram (CMD) fitting technique SFERA 2.0, using two independent sets of stellar models. Our analysis reveals three main stellar populations: one younger than $\sim30$ Myr, mainly in the northwest star-forming (SF) region; an intermediate-age population ($\sim 100 - 800$ Myr) in the southeast SF region; and a red and faint population linked to the underlying halo, older than 1 Gyr and possibly as old as 13.8 Gyr. The main body of the galaxy shows a very low star formation rate (SFR) of $\sim 10^{-4} M_{\odot} \text{yr}^{-1}$ between 1 and 13.8 Gyr ago. In the last billion years, I Zw 18 shows increasing SF, with strong bursts around $\sim10$ and $\sim100$ Myr ago. Component C mirrors the main body's evolution but with lower SFRs. Our findings confirm that I Zw 18 contains stars of all ages, indicating it is not a young galaxy but has an old stellar halo, similar to other BCDs. The low SF activity over the past billion years supports the "slow cooking" dwarf scenario, explaining its low metal content. Currently, the galaxy is undergoing its strongest SF episode ($\sim 0.6 M_{\odot} \text{yr}^{-1}$) mainly in the northwest region, likely due to a recent gravitational interaction with Component C.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

